Role Similarity Metric Based on Spanning Rooted Forest

As a fundamental issue in network analysis, structural node similarity has received much attention in academia and is adopted in a wide range of applications. Among these proposed structural node similarity measures, role similarity stands out because of satisfying several axiomatic properties including automorphism conformation. Existing role similarity metrics cannot handle top-k queries on large real-world networks due to the high time and space cost. In this paper, we propose a new role similarity metric, namely \textsf{ForestSim}. We prove that \textsf{ForestSim} is an admissible role similarity metric and devise the corresponding top-k similarity search algorithm, namely \textsf{ForestSimSearch}, which is able to process a top-k query in $O(k)$ time once the precomputation is finished. Moreover, we speed up the precomputation by using a fast approximate algorithm to compute the diagonal entries of the forest matrix, which reduces the time and space complexity of the precomputation to $O(\epsilon^{-2}m\log^5{n}\log{\frac{1}{\epsilon}})$ and $O(m\log^3{n})$, respectively. Finally, we conduct extensive experiments on 26 real-world networks. The results show that \textsf{ForestSim} works efficiently on million-scale networks and achieves comparable performance to the state-of-art methods.

==> Benchmark.txt <==
@book{Fo96,
  title={The graph isomorphism problem},
  author={Fortin, Scott},
  year={1996},
  publisher={Mathematical Association of America}
}

@book{LaMe12,
  title={Who's\# 1?: the science of rating and ranking},
  author={Langville, Amy N and Meyer, Carl D},
  year={2012},
  publisher={Princeton University Press}
}

@article{KlRa1993,
  title={Resistance distance},
  author={Klein, Douglas J and Randi{\'c}, Milan},
  journal={J. Math. Chem.},
  volume={12},
  number={1},
  pages={81--95},
  year={1993},
  publisher={Springer}
}

@article{BrUl2001,
  title={A faster algorithm for betweenness centrality},
  author={Brandes, Ulrik},
 journal={J. Math. Sociol.},
  volume={25},
  number={2},
  pages={163--177},
  year={2001},
  publisher={Taylor \& Francis}
}%journal={Journal of Mathematical Sociology},

@article{BiCh2014,
  title={Chance-constrained optimal power flow: Risk-aware network control under uncertainty},
  author={Bienstock, Daniel and Chertkov, Michael and Harnett, Sean},
   journal={SIAM Rev.},
  volume={56},
  number={3},
  pages={461--495},
  year={2014},
  publisher={SIAM}
}%journal={SIAM Review},

@article{DiSt2011,
  title={A relation context oriented approach to identify strong ties in social networks},
  author={Ding, Li and Steil, Dana and Dixon, Brandon and Parrish, Allen and Brown, David},
 journal={Knowl. Based. Syst.},
  volume={24},
  number={8},
  pages={1187--1195},
  year={2011},
  publisher={Elsevier}
} % journal={Knowledge-Based Systems},

@article{GiNe2002,
  title={Community structure in social and biological networks},
  author={Girvan, Michelle and Newman, Mark EJ},
  journal= {Proc. Natl. Acad. Sci. U.S.A.},
  volume={99},
  number={12},
  pages={7821--7826},
  year={2002},
  publisher={National Acad Sciences}
}%journal={Proceedings of the National Academy of Sciences},

@article{BuRo1987,
  title={Social contagion and innovation: Cohesion versus structural equivalence},
  author={Burt, Ronald S},
  journal={Am. J. Sociol.},
  volume={92},
  number={6},
  pages={1287--1335},
  year={1987},
  publisher={University of Chicago Press}
}%journal={American Journal of Sociology},

@article{BeHe2001,
  title={The semantic web},
  author={Berners-Lee, Tim and Hendler, James and Lassila, Ora and others},
   journal={Sci. Am.},
  volume={284},
  number={5},
  pages={28--37},
  year={2001},
  publisher={New York, NY, USA}
}%journal={Scientific American},

@article{YoTe2016,
  title={Distributed algorithms for computation of centrality measures in complex networks},
  author={You, Keyou and Tempo, Roberto and Qiu, Li},
  journal={IEEE Trans. Autom. Control},
  volume={62},
  number={5},
  pages={2080--2094},
  year={2016},
  publisher={IEEE}
}

@inproceedings{MaCh2015,
  title={Spanning edge centrality: Large-scale computation and applications},
  author={Mavroforakis, Charalampos and Garcia-Lebron, Richard and Koutis, Ioannis and Terzi, Evimaria},
  booktitle={Proceedings of the 24th International Conference on World Wide Web},
  pages={732--742},
  year={2015},
  month={18-22 May},
  address={Florence, Italy},
  organization={International World Wide Web Conferences Steering Committee}
}

@inproceedings{YiSh2018,
  title={Biharmonic distance related centrality for edges in weighted networks},
  author={Yi, Yuhao and Shan, Liren and Li, Huan and Zhang, Zhongzhi},
  booktitle={Proceedings of the 27th International Joint Conference on Artificial Intelligence},
  pages={3620--3626},
  address={Stockholm, Sweden},
  year={2018},
  month={13-19 July},
  organization={International Joint Conferences on Artificial Intelligence Organization}
}

@article{LoFr1971,
  title={Structural equivalence of individuals in social networks},
  author={Lorrain, Francois and White, Harrison C},
   journal={J. Math. Sociol.},
  volume={1},
  number={1},
  pages={49--80},
  year={1971},
  publisher={Taylor \& Francis}
}% journal={The Journal of Mathematical Sociology},

@article{PiNa2007,
  title={Structural identity and equivalence of individuals in Social Networks: beyond duality},
  author={Pizarro, Narciso},
   journal={Int. Sociol.},
  volume={22},
  number={6},
  pages={767--792},
  year={2007},
  publisher={Sage Publications Sage UK: London, England}
}  %journal={International Sociology},


@article{SaLe1978,
  title={Structural equivalence: Meaning and definition, computation and application},
  author={Sailer, Lee Douglas},
 journal={Soc. Netw.},
  volume={1},
  number={1},
  pages={73--90},
  year={1978},
  publisher={Elsevier}
}%journal={Social Networks},

@article{ChPa2008,
  title={Spanning forests and the golden ratio},
  author={Chebotarev, Pavel},
  journal   = {Discrete Appl. Math.},
  volume={156},
  number={5},
  pages={813--821},
  year={2008},
  publisher={Elsevier}
}%journal={Discrete Applied Mathematics},

@article{GoDr1981,
  title={Graph potentials method and its application for chemical information processing},
  author={Golender, VE and Drboglav, VV and Rosenblit, AB},
  journal={J. Chem. Inf. Comp. Sci.},
  volume={21},
  number={4},
  pages={196--204},
  year={1981},
  publisher={ACS Publications}
}%journal={Journal of Chemical Information and Computer Sciences},

@article{MeRu1997,
  title={Doubly stochastic graph matrices},
  author={Merris, Russell},
  journal={Univ. Beograd. Publ. Elektrotehn. Fak. Ser. Mat.},
  volume={1},
  number={8},
  pages={64--71},
  year={1997},
  publisher={JSTOR}
}  %journal={Publikacije Elektrotehni{\v{c}}kog Fakulteta. Serija Matematika},

@article{ZhXi2011,
  title={Vertex degrees and doubly stochastic graph matrices},
  author={Zhang, Xiao-Dong},
  journal={J. Graph. Theory},
  volume={66},
  number={2},
  pages={104--114},
  year={2011},
  publisher={Wiley Online Library}
 } %journal={Journal of Graph Theory},

@article{MeRu1998,
  title={Doubly stochastic graph matrices, II},
  author={Merris, Russell},
   journal={Linear Multilinear Algebra},
  volume={45},
  number={2-3},
  pages={275--285},
  year={1998},
  publisher={Taylor \& Francis}
} %journal={Linear and Multilinear Algebra},

@article{EvBo1990,
  title={Ego-centered and local roles: A graph theoretic approach},
  author={Everett, Martin G and Boyd, John P and Borgatti, Stephen P},
    journal={J. Math. Sociol.},
  volume={15},
  number={3-4},
  pages={163--172},
  year={1990},
  publisher={Taylor \& Francis}
}

@article{BoEv1992,
  title={Notions of position in social network analysis},
  author={Borgatti, Stephen P and Everett, Martin G},
     journal={Sociol. Methodol.},
  volume={22},
  pages={1--35},
  year={1992},
  publisher={JSTOR}
}% journal={Sociological Methodology},

@article{FrLi1977,
  title={A set of measures of centrality based on betweenness},
  author={Freeman, Linton C},
  journal={Sociometry},
  volume={40},
  number={1},
  pages={35--41},
  year={1977},
  publisher={JSTOR}
}

@inproceedings{TeMo2013,
  title={Spanning edge betweenness},
  author={Teixeira, Andreia Sofia and Monteiro, Pedro T and Carri{\c{c}}o, Jo{\~a}o A and Ramirez, M{\'a}rio and Francisco, Alexandre P},
  booktitle={Proceedings of the 11th International Workshop on Mining and Learning with Graphs},
  volume={24},
  pages={27--31},
  address = {Chicago, Illinois, USA},
  year={2013},
  month = {11-16 August},
  organization={ACM}
}

@book{BoBe2013,
  title={Modern Graph Theory},
  author={Bollob{\'a}s, B{\'e}la},
  volume={184},
  year={2013},
  publisher={Springer Science \& Business Media}
}



@book{DoPe1984,
  title={Random walks and electric networks},
  author={Doyle, Peter G and Snell, J Laurie},
  volume={22},
  year={1984},
  publisher={American Mathematical Society}
}

@inproceedings{HaAk2016,
  title={Efficient Algorithms for Spanning Tree Centrality.},
  author={Hayashi, Takanori and Akiba, Takuya and Yoshida, Yuichi},
  booktitle={Proceedings of the 25th International Joint Conference on Artificial Intelligence},
  pages={3733--3739},
  address={New York, USA},
  year={2016},
  month={9-15 July},
  organization={International Joint Conferences on Artificial Intelligence Organization}
}

@inproceedings{BaKi2007,
  title={Approximating betweenness centrality},
  author={Bader, David A and Kintali, Shiva and Madduri, Kamesh and Mihail, Milena},
  booktitle={Proceedings of the 5th International Workshop on Algorithms and Models for the Web-Graph},
  pages={124--137},
  year={2007},
  month={11-12 December},
  address = {San Diego, CA, USA},
  organization={Springer}
}

@article{BrPi2007,
  title={Centrality estimation in large networks},
  author={Brandes, Ulrik and Pich, Christian},   
  journal={Int. J. Bifurc. Chaos},
  volume={17},
  number={07},
  pages={2303--2318},
  year={2007},
  publisher={World Scientific}
}% journal={International Journal of Bifurcation and Chaos},

@inproceedings{GeSa2008,
  title={Better approximation of betweenness centrality},
  author={Geisberger, Robert and Sanders, Peter and Schultes, Dominik},
  booktitle={Proceedings of the Meeting on Algorithm Engineering \& Expermiments},
  pages={90--100},
  year={2008},
  address = {Philadelphia, PA, United States},
  month={19-23 January}, 
  organization={Society for Industrial and Applied Mathematics}
}

@article{TiLe2009,
  title={Autonomic traffic engineering for network robustness},
  author={Tizghadam, Ali and Leon-Garcia, Alberto},
   journal={IEEE J. Sel. Areas Commun.},
  volume={28},
  number={1},
  pages={39--50},
  year={2009},
  publisher={IEEE}
} % journal={IEEE Journal on Selected Areas in Communications},


@article{PaBa2014,
  title={Consensus and coherence in fractal networks},
  author={Patterson, Stacy and Bamieh, Bassam},
   journal={IEEE Trans. Control Netw. Syst.},
  volume={1},
  number={4},
  pages={338--348},
  year={2014},
  publisher={IEEE}
 }%journal={IEEE Transactions on Control of Network Systems},


@article{Er1959,
  title={On Random Graphs I},
  author={Erd{\H{o}}s, P and R{\'e}nyi, A},
   journal={Publ. Math. Debrecen},
  volume={6},
  pages={290--297},
  year={1959},
  publisher={Debreceni Egyetem}
} %journal={Publ Math Debrecen},

@article{BaAl1999,
  title={Emergence of scaling in random networks},
  author={Barab{\'a}si, Albert-L{\'a}szl{\'o} and Albert, R{\'e}ka},
  journal={Science},
  volume={286},
  number={5439},
  pages={509--512},
  year={1999},
  publisher={American Association for the Advancement of Science}
}

@article{FoPi2007,
  title={Random-walk computation of similarities between nodes of a graph with application to collaborative recommendation},
  author={Fouss, Francois and Pirotte, Alain and Renders, Jean-Michel and Saerens, Marco},
   journal={IEEE Trans. Knowl. Data Eng.},
  volume={19},
  number={3},
  pages={355--369},
  year={2007},
  publisher={IEEE} } %journal={IEEE Transactions on Knowledge and Data Engineering},



@article{SeGa2013,
  title={The sum-over-forests density index: identifying dense regions in a graph},
  author={Senelle, Mathieu and Garcia-Diez, Silvia and Mantrach, Amin and Shimbo, Masashi and Saerens, Marco and Fouss, Fran{\c{c}}ois},
  journal={IEEE Trans. Pattern Anal. Mach. Intell.},
  volume={36},
  number={6},
  pages={1268--1274},
  year={2013},
  publisher={IEEE}
 }%journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},



@article{CoCrMa2010,
  title={Visual reasoning about social networks using centrality sensitivity},
  author={Correa, Carlos and Crnovrsanin, Tarik and Ma, Kwan-Liu},
  journal={IEEE Trans. Vis. and Comp. Graphics},
  volume={18},
  number={1},
  pages={106--120},
  year={2010},
  publisher={IEEE}
  }  %journal={IEEE Transactions on Visualization and Computer Graphics},


@article{HuHu2019,
  title={Eigenedge: A measure of edge centrality for big graph exploration},
  author={Huang, Xiaodi and Huang, Weidong},
  journal={J. Comp. Lang.},
  volume={55},
  pages={100925},
  year={2019},
  publisher={Elsevier}
}%journal={Journal of Computer Languages},

@article{LiHuLiWu2019,
  title={A novel centrality-based method for visual analytics of small-world networks},
  author={Lin, Chun-Cheng and Huang, Weidong and Liu, Wan-Yu and Wu, Sheng-Feng},
  journal={J. Vis.},
  volume={22},
  number={5},
  pages={973--990},
  year={2019},
  publisher={Springer}
}%journal={Journal of Visualization},

@inproceedings{LiZh18,
  title={Kirchhoff index as a measure of edge centrality in weighted networks: {N}early linear time algorithms},
  author={Li, Huan and Zhang, Zhongzhi},
  booktitle={Proceedings of the 29th Annual ACM-SIAM Symposium on Discrete Algorithms},
  pages={2377--2396},
  year={2018},
  month={23-25 January},
organization={SIAM},
address = {San Francisco, California USA}
}

@inproceedings{KaTo19,
  title={{N2N: Network derivative mining}},
  author={Kang, Jian and Tong, Hanghang},
  booktitle={Proceedings of the 28th ACM International Conference on Information and Knowledge Management},
  pages={861--870},
  year={2019},
  month={3-7 November},
  address = {Beijing, China},
  organization={ACM}
}

@article{Ne03,
author = {M. E. J. Newman},
title = {The Structure and Function of Complex Networks},
journal = {SIAM Rev.},
volume = {45},
number = {2},
pages = {167-256},
year = {2003},
publisher={Society for Industrial and Applied Mathematics}
}

@inproceedings{RiSaFi17,
  title={struc2vec: Learning node representations from structural identity},
  author={Ribeiro, Leonardo FR and Saverese, Pedro HP and Figueiredo, Daniel R},
  booktitle={Proceedings of the 23rd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining},
  pages={385--394},
  year={2017},
  month={13-17 August},
  address = {Halifax, NS, Canada},
  organization={ACM}
}

@inproceedings{JiBaZh19,
  title={Forest distance closeness centrality in disconnected graphs},
  author={Jin, Yujia and Bao, Qi and Zhang, Zhongzhi},
  booktitle={Proceedings of the 19th IEEE International Conference on Data Mining},
  pages={339--348},
  year={2019},
  month={8-11 Nov},
  organization={IEEE},
  address = {Beijing, China}
}

@article{GhBoSa08,
  title={Minimizing effective resistance of a graph},
  author={Ghosh, Arpita and Boyd, Stephen and Saberi, Amin},
  journal = {SIAM Rev.},
  volume={50},
  number={1},
  pages={37--66},
  year={2008},
  publisher={SIAM}
}%journal={SIAM Review},

@article{WaSt98,
  title={Collective dynamics of `small-world' networks},
  author={Watts, Duncan J and Strogatz, Steven H},
  journal={Nature},
  volume={393},
  number={6684},
  pages={440--442},
  year={1998},
  publisher={Nature Publishing Group}
}

@article{LeSo16,
  title={{SNAP: A general-purpose network analysis and graph-mining library}},
  author={Leskovec, Jure and Sosi{\v{c}}, Rok},
  journal={ACM Trans. Intel. Syst. Tech.},
  volume={8},
  number={1},
  pages={1},
  year={2016},
  publisher={ACM}
}%  journal={ACM Transactions on Intelligent Systems and Technology (TIST)},

@inproceedings{XuBaZh21,
	title={Fast Evaluation for Relevant Quantities of Opinion Dynamics},
	author={Xu, Wanyue and Bao, Qi and Zhang, Zhongzhi},
 booktitle={Proceedings of the Web Conference},
  pages={2037--2045},
  year={2021},
month = {19-23 April},
	organization={ACM},
address = {Ljubljana, Slovenia}
}
